A Distributed Model Predictive Control Framework for Road-Following Formation Control of Car-like Vehicles (Extended Version)

This work presents a novel framework for the formation control of multiple autonomous ground vehicles in an on-road environment. Unique challenges of this problem lie in 1) the design of collision avoidance strategies with obstacles and with other vehicles in a highly structured environment, 2) dynamic reconfiguration of the formation to handle different task specifications. In this paper, we design a local MPC-based tracking controller for each individual vehicle to follow a reference trajectory while satisfying various constraints (kinematics and dynamics, collision avoidance, \textit{etc.}). The reference trajectory of a vehicle is computed from its leader's trajectory, based on a pre-defined formation tree. We use logic rules to organize the collision avoidance behaviors of member vehicles. Moreover, we propose a methodology to safely reconfigure the formation on-the-fly. The proposed framework has been validated using high-fidelity simulations.

==> figures/config.tikz <==
\begin{tikzpicture}[->,>=stealth',shorten >=1pt,auto,node distance=1.5cm,semithick]
  \tikzstyle{every state}=[fill=none,draw=black,text=black,style={scale=0.8}]


  \node at (0,1) [below] {$t = 0$};
  \node at (2,1) [below] {$t = 15.4$};
  \node at (4,1) [below] {$t = 30.8$};
  \node at (6.5,1) [below] {$t = 46.5$};

  \node[state] (v0) at (0,0) {$0$};
  \node[state] (v1) [below left of=v0] {$1$};
  \node[state] (v2) [below right of=v0] {$2$};
  \node[state] (v3) [below left of=v2] {$3$};

  \path (v0) edge (v1)
		(v0) edge (v2)
		(v2) edge (v3);

  \node[state] (v0b) at (2,0) {$0$};
  \node[state] (v1b) [below=0.3cm of v0b] {$1$};
  \node[state] (v2b) [below=0.3cm of v1b] {$2$};
  \node[state] (v3b) [below=0.3cm of v2b] {$3$};

  \path (v0b) edge (v1b)
		(v1b) edge (v2b)
		(v2b) edge (v3b);

  \node[state] (v0c) at (4,0) {$0$};
  \node[state] (v1c) [below right of=v0c] {$1$};
  \node[state] (v2c) [below left of=v0c] {$2$};
  \node[state] (v3c) [below left of=v1c] {$3$};

  \path (v0c) edge (v1c)
		(v0c) edge (v2c)
		(v2c) edge (v1c)
		(v0c) edge (v3c);

  \node[state] (v0d) at (6,0) {$0$};
  \node[state] (v1d) [right of=v0d] {$1$};
  \node[state] (v2d) [below of=v0d] {$2$};
  \node[state] (v3d) [below of=v1d] {$3$};

  \path (v0d) edge (v1d)
		(v1d) edge (v2d)
		(v2d) edge (v3d);
\end{tikzpicture}

==> figures/errorexp1.tikz <==
\begin{tikzpicture}
\begin{axis}[
xlabel = time (s),
xlabel shift = -5 pt,
ylabel shift = -5 pt,
ylabel = error (m),
try min ticks=5,
xmin = 0, xmax = 35,
ymin = 0, ymax = 25,
style={font=\small},
legend style={font=\footnotesize,legend columns=-1,at={(0.5,0.97)},anchor=north}
]
 \addplot [red] table[x index=0, y index=1] {data/experiment1/time2/error.csv};
 \addplot [green!50!black] table[x index=0, y index=2] {data/experiment1/time2/error.csv};
\legend{$V1$,$V2$}
\end{axis}
\end{tikzpicture}

==> figures/speedexp1.tikz <==
\begin{tikzpicture}
\begin{axis}[
xlabel = time (s),
xlabel shift = -5 pt,
ylabel shift = -5 pt,
ylabel = speed (m/s),
try min ticks=4,
xmin = 0, xmax = 35,
ymin = 0, ymax = 15,
style={font=\small},
legend style={font=\footnotesize,legend columns=-1,at={(0.5,0.97)},anchor=north}
]
 \addplot [blue] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/speed0.csv};
 \addplot [red] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/speed1.csv};
 \addplot [green!50!black] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/speed2.csv};
\legend{$V0$,$V1$,$V2$}
\end{axis}
\end{tikzpicture}

==> figures/timeexp1.tikz <==
\begin{tikzpicture}
\begin{axis}[
xlabel = time (s),
xlabel shift = -5 pt,
ylabel shift = -5 pt,
ylabel = comp. time (ms),
try min ticks=7,
xmin = 0, xmax = 35,
ymin = 0, ymax = 350,
style={font=\small},
legend style={font=\footnotesize,legend columns=-1,at={(0.5,0.97)},anchor=north}
]
 \addplot [blue] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/time0.csv};
 \addplot [red] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/time1.csv};
 \addplot [green!50!black] table[x expr=\thisrowno{0}/1000,y index=1] {data/experiment1/time2/time2.csv};
\legend{$V0$,$V1$,$V2$}
\end{axis}
\end{tikzpicture}
